Four-wave mixing in a ring cavity

We investigate a four-wave mixing process in an N interaction scheme in Rb vapor placed inside a low-finesse ring cavity. We observe strong amplification and generation of a probe signal, circulating in the cavity, in the presence of two strong optical pump fields. We study the variations in probe field gain and dispersion as functions of experimental parameters with an eye on potential application of such a system for enhanced rotation measurements. A density-matrix calculation is performed to model the system, and the theoretical results are compared to those of the experiment.

==> latex-style-files-used/README.TXT <==
README - LATEX STYLE FILES USED

These files are supplied in case they are not readily available. It is preferable to download (or have system administrator downloag) current versions from CTAN.ORG.
